Self-Cross Diffusion Guidance for Text-to-Image Synthesis of Similar Subjects

Diffusion models achieved unprecedented fidelity and diversity for synthesizing image, video, 3D assets, etc. However, subject mixing is an unresolved issue for diffusion-based image synthesis, particularly for synthesizing multiple similar-looking subjects. We propose Self-Cross Diffusion Guidance to penalize the overlap between cross-attention maps and the aggregated self-attention map. Compared to previous methods based on self-attention or cross-attention alone, our guidance is more effective in eliminating subject mixing. What's more, our guidance addresses subject mixing for all relevant patches beyond the most discriminant one, e.g., the beak of a bird. For each subject, we aggregate self-attention maps of patches with higher cross-attention values. Thus, the aggregated self-attention map forms a region that the whole subject attends to. Our training-free method boosts the performance of both Unet-based and Transformer-based diffusion models such as the Stable Diffusion series. We also release a similar subjects dataset (SSD), a challenging benchmark, and utilize GPT-4o for automatic and reliable evaluation. Extensive qualitative and quantitative results demonstrate the effectiveness of our self-cross diffusion guidance.

==> all_images.txt <==
./main.pdf
./sec/images/similar-subjects/sd/carp_catfish_998918623.png
./sec/images/similar-subjects/sd/1163080919.png
./sec/images/similar-subjects/sd/hummingbird_kingfisher_1887901197.png
./sec/images/similar-subjects/sd/beagle_collie_41535079.png
./sec/images/similar-subjects/sd/beagle_collie_2142450401.png
./sec/images/similar-subjects/sd/274254909.png
./sec/images/similar-subjects/sd/ox_cow_2088515453.png
./sec/images/similar-subjects/sd/loon_kingfisher_2142450401.png
./sec/images/similar-subjects/sd/woodpecker_kingfisher_2088515453.png
./sec/images/similar-subjects/sd/686442604.png
./sec/images/similar-subjects/sd/horse_zebra_985206584.png
./sec/images/similar-subjects/sd/hummingbird_kingfisher_1157314996.png
./sec/images/similar-subjects/sd/marlin_dolphin_812896939.png
./sec/images/similar-subjects/sd/orca_dolphin_989101233.png
./sec/images/similar-subjects/sd/marlin_dolphin_901207220.png
./sec/images/similar-subjects/sd/horse_donkey_1982009251.png
./sec/images/similar-subjects/sd/beagle_collie_311832740.png
./sec/images/similar-subjects/sd/leopard_tiger_2090184951.png
./sec/images/similar-subjects/sd/bustruck_1289140164.png
./sec/images/similar-subjects/sd/leopard_tiger_1940122804.png
./sec/images/similar-subjects/sd/sparrow_pigeon_686442604.png
./sec/images/similar-subjects/sd/beagle_collie_1393024516.png
./sec/images/similar-subjects/sd/ox_cow_1010739829.png
./sec/images/similar-subjects/sd/bustruck_686442604.png
./sec/images/similar-subjects/sd/woodpecker_kingfisher_686442604.png
./sec/images/similar-subjects/sd/crab_spider_427291101.png
./sec/images/similar-subjects/sd/woodpecker_kingfisher_1723679130.png
./sec/images/similar-subjects/sd/duck_penguin_2111768401.png
./sec/images/similar-subjects/sd/sparrow_pigeon_1723679130.png
./sec/images/similar-subjects/sd/trout_marlin_901207220.png
./sec/images/similar-subjects/sd/beagle_collie_427291101.png
./sec/images/similar-subjects/sd/crab_spider_1238636055.png
./sec/images/similar-subjects/sd/bustruck_201084156.png
./sec/images/similar-subjects/sd/1333318808.png
./sec/images/similar-subjects/sd/bus_truck_1935327707.png
./sec/images/similar-subjects/sd/bus_truck_989101233.png
./sec/images/similar-subjects/sd/beagle_collie_1940122804.png
./sec/images/similar-subjects/sd/trout_marlin_50130399.png
./sec/images/similar-subjects/sd/leopard_tiger_2142450401.png
./sec/images/similar-subjects/sd/carp_catfish_1010739829.png
./sec/images/similar-subjects/sd/beagle_collie_1887901197.png
./sec/images/similar-subjects/sd/beagle_collie_901207220.png
./sec/images/similar-subjects/sd/fly_bee_1163080919.png
./sec/images/similar-subjects/sd/ox_cow_1163080919.png
./sec/images/similar-subjects/sd/horse_zebra_1723679130.png
./sec/images/similar-subjects/sd/hummingbird_kingfisher_771886858.png
./sec/images/similar-subjects/sd/loon_kingfisher_1643267547.png
./sec/images/similar-subjects/sd/eagle_condor_529492835.png
./sec/images/similar-subjects/sd/woodpecker_kingfisher_1887901197.png
./sec/images/similar-subjects/sd/hummingbird_kingfisher_812811592.png
./sec/images/similar-subjects/sd/bustruck_16301755.png
./sec/images/similar-subjects/sd/crab_spider_1878408529.png
./sec/images/similar-subjects/sd/duck_penguin_1723679130.png
./sec/images/similar-subjects/sd/dahlia_sunflower_1982009251.png
./sec/images/similar-subjects/sd/sparrow_pheasant_812811592.png
./sec/images/similar-subjects/sd/2075716952.png
./sec/images/similar-subjects/sd/eagle_owl_457105813.png
./sec/images/similar-subjects/sd/pug_corgi_1157314996.png
./sec/images/similar-subjects/sd/sparrow_pigeon_1887901197.png
./sec/images/similar-subjects/sd/rose_carnation_201084156.png
./sec/images/similar-subjects/sd/fly_bee_1940122804.png
./sec/images/similar-subjects/sd/mastiff_husky_457105813.png
./sec/images/similar-subjects/sd/bus_truck_1289140164.png
./sec/images/similar-subjects/sd/457105813.png
./sec/images/similar-subjects/sd/leopard_tiger_1333318808.png
./sec/images/similar-subjects/sd/bustruck_989101233.png
./sec/images/similar-subjects/sd/leopard_tiger_1289140164.png
./sec/images/similar-subjects/sd/dahlia_sunflower_264359249.png
./sec/images/similar-subjects/sd/beagle_collie_1334603401.png
./sec/images/similar-subjects/sd/woodpecker_kingfisher_1935327707.png
./sec/images/similar-subjects/sd/leopard_tiger_709115539.png
./sec/images/similar-subjects/sd/beagle_collie_1333318808.png
./sec/images/similar-subjects/sd/crab_spider_1888488300.png
./sec/images/similar-subjects/sd/pug_corgi_1393024516.png
./sec/images/similar-subjects/sd/beagle_collie_2097637880.png
./sec/images/similar-subjects/sd/beagle_collie_998918623.png
./sec/images/similar-subjects/sd/sparrow_pheasant_16301755.png
./sec/images/similar-subjects/selfcross/carp_catfish_998918623.png
./sec/images/similar-subjects/selfcross/1163080919.png
./sec/images/similar-subjects/selfcross/hummingbird_kingfisher_1887901197.png
./sec/images/similar-subjects/selfcross/beagle_collie_41535079.png
./sec/images/similar-subjects/selfcross/beagle_collie_2142450401.png
./sec/images/similar-subjects/selfcross/274254909.png
./sec/images/similar-subjects/selfcross/ox_cow_2088515453.png
./sec/images/similar-subjects/selfcross/loon_kingfisher_2142450401.png
./sec/images/similar-subjects/selfcross/woodpecker_kingfisher_2088515453.png
./sec/images/similar-subjects/selfcross/686442604.png
./sec/images/similar-subjects/selfcross/horse_zebra_985206584.png
./sec/images/similar-subjects/selfcross/hummingbird_kingfisher_1157314996.png
./sec/images/similar-subjects/selfcross/marlin_dolphin_812896939.png
./sec/images/similar-subjects/selfcross/orca_dolphin_989101233.png
./sec/images/similar-subjects/selfcross/marlin_dolphin_901207220.png
./sec/images/similar-subjects/selfcross/horse_donkey_1982009251.png
./sec/images/similar-subjects/selfcross/beagle_collie_311832740.png
./sec/images/similar-subjects/selfcross/leopard_tiger_2090184951.png
./sec/images/similar-subjects/selfcross/bustruck_1289140164.png
./sec/images/similar-subjects/selfcross/leopard_tiger_1940122804.png
./sec/images/similar-subjects/selfcross/sparrow_pigeon_686442604.png
./sec/images/similar-subjects/selfcross/beagle_collie_1393024516.png
./sec/images/similar-subjects/selfcross/ox_cow_1010739829.png
./sec/images/similar-subjects/selfcross/bustruck_686442604.png
./sec/images/similar-subjects/selfcross/woodpecker_kingfisher_686442604.png
./sec/images/similar-subjects/selfcross/crab_spider_427291101.png
./sec/images/similar-subjects/selfcross/woodpecker_kingfisher_1723679130.png
./sec/images/similar-subjects/selfcross/duck_penguin_2111768401.png
./sec/images/similar-subjects/selfcross/sparrow_pigeon_1723679130.png
./sec/images/similar-subjects/selfcross/trout_marlin_901207220.png
./sec/images/similar-subjects/selfcross/beagle_collie_427291101.png
./sec/images/similar-subjects/selfcross/crab_spider_1238636055.png
./sec/images/similar-subjects/selfcross/bustruck_201084156.png
./sec/images/similar-subjects/selfcross/1333318808.png
./sec/images/similar-subjects/selfcross/bus_truck_1935327707.png
./sec/images/similar-subjects/selfcross/bus_truck_989101233.png
./sec/images/similar-subjects/selfcross/beagle_collie_1940122804.png
./sec/images/similar-subjects/selfcross/trout_marlin_50130399.png
./sec/images/similar-subjects/selfcross/leopard_tiger_2142450401.png
./sec/images/similar-subjects/selfcross/carp_catfish_1010739829.png
./sec/images/similar-subjects/selfcross/beagle_collie_1887901197.png
./sec/images/similar-subjects/selfcross/beagle_collie_901207220.png
./sec/images/similar-subjects/selfcross/fly_bee_1163080919.png
./sec/images/similar-subjects/selfcross/ox_cow_1163080919.png
./sec/images/similar-subjects/selfcross/horse_zebra_1723679130.png
./sec/images/similar-subjects/selfcross/hummingbird_kingfisher_771886858.png
./sec/images/similar-subjects/selfcross/loon_kingfisher_1643267547.png
./sec/images/similar-subjects/selfcross/eagle_condor_529492835.png
./sec/images/similar-subjects/selfcross/woodpecker_kingfisher_1887901197.png
./sec/images/similar-subjects/selfcross/hummingbird_kingfisher_812811592.png
./sec/images/similar-subjects/selfcross/bustruck_16301755.png
./sec/images/similar-subjects/selfcross/crab_spider_1878408529.png
./sec/images/similar-subjects/selfcross/duck_penguin_1723679130.png
./sec/images/similar-subjects/selfcross/dahlia_sunflower_1982009251.png
./sec/images/similar-subjects/selfcross/sparrow_pheasant_812811592.png
./sec/images/similar-subjects/selfcross/2075716952.png
./sec/images/similar-subjects/selfcross/eagle_owl_457105813.png
./sec/images/similar-subjects/selfcross/pug_corgi_1157314996.png
./sec/images/similar-subjects/selfcross/sparrow_pigeon_1887901197.png
./sec/images/similar-subjects/selfcross/rose_carnation_201084156.png
./sec/images/similar-subjects/selfcross/fly_bee_1940122804.png
./sec/images/similar-subjects/selfcross/mastiff_husky_457105813.png
./sec/images/similar-subjects/selfcross/bus_truck_1289140164.png
./sec/images/similar-subjects/selfcross/457105813.png
./sec/images/similar-subjects/selfcross/leopard_tiger_1333318808.png
./sec/images/similar-subjects/selfcross/bustruck_989101233.png
./sec/images/similar-subjects/selfcross/leopard_tiger_1289140164.png
./sec/images/similar-subjects/selfcross/dahlia_sunflower_264359249.png
./sec/images/similar-subjects/selfcross/beagle_collie_1334603401.png
./sec/images/similar-subjects/selfcross/woodpecker_kingfisher_1935327707.png
./sec/images/similar-subjects/selfcross/leopard_tiger_709115539.png
./sec/images/similar-subjects/selfcross/beagle_collie_1333318808.png
./sec/images/similar-subjects/selfcross/crab_spider_1888488300.png
./sec/images/similar-subjects/selfcross/pug_corgi_1393024516.png
./sec/images/similar-subjects/selfcross/beagle_collie_2097637880.png
./sec/images/similar-subjects/selfcross/beagle_collie_998918623.png
./sec/images/similar-subjects/selfcross/sparrow_pheasant_16301755.png
./sec/images/similar-subjects/initno/carp_catfish_998918623.png
./sec/images/similar-subjects/initno/1163080919.png
./sec/images/similar-subjects/initno/hummingbird_kingfisher_1887901197.png
./sec/images/similar-subjects/initno/beagle_collie_41535079.png
./sec/images/similar-subjects/initno/beagle_collie_2142450401.png
./sec/images/similar-subjects/initno/274254909.png
./sec/images/similar-subjects/initno/ox_cow_2088515453.png
./sec/images/similar-subjects/initno/loon_kingfisher_2142450401.png
./sec/images/similar-subjects/initno/woodpecker_kingfisher_2088515453.png
./sec/images/similar-subjects/initno/686442604.png
./sec/images/similar-subjects/initno/horse_zebra_985206584.png
./sec/images/similar-subjects/initno/hummingbird_kingfisher_1157314996.png
./sec/images/similar-subjects/initno/marlin_dolphin_812896939.png
./sec/images/similar-subjects/initno/orca_dolphin_989101233.png
./sec/images/similar-subjects/initno/marlin_dolphin_901207220.png
./sec/images/similar-subjects/initno/horse_donkey_1982009251.png
./sec/images/similar-subjects/initno/beagle_collie_311832740.png
./sec/images/similar-subjects/initno/leopard_tiger_2090184951.png
./sec/images/similar-subjects/initno/bustruck_1289140164.png
./sec/images/similar-subjects/initno/leopard_tiger_1940122804.png
./sec/images/similar-subjects/initno/sparrow_pigeon_686442604.png
./sec/images/similar-subjects/initno/beagle_collie_1393024516.png
./sec/images/similar-subjects/initno/ox_cow_1010739829.png
./sec/images/similar-subjects/initno/bustruck_686442604.png
./sec/images/similar-subjects/initno/woodpecker_kingfisher_686442604.png
./sec/images/similar-subjects/initno/crab_spider_427291101.png
./sec/images/similar-subjects/initno/woodpecker_kingfisher_1723679130.png
./sec/images/similar-subjects/initno/duck_penguin_2111768401.png
./sec/images/similar-subjects/initno/sparrow_pigeon_1723679130.png
./sec/images/similar-subjects/initno/trout_marlin_901207220.png
./sec/images/similar-subjects/initno/beagle_collie_427291101.png
./sec/images/similar-subjects/initno/crab_spider_1238636055.png
./sec/images/similar-subjects/initno/bustruck_201084156.png
./sec/images/similar-subjects/initno/1333318808.png
./sec/images/similar-subjects/initno/bus_truck_1935327707.png
./sec/images/similar-subjects/initno/bus_truck_989101233.png
./sec/images/similar-subjects/initno/beagle_collie_1940122804.png
./sec/images/similar-subjects/initno/trout_marlin_50130399.png
./sec/images/similar-subjects/initno/leopard_tiger_2142450401.png
./sec/images/similar-subjects/initno/carp_catfish_1010739829.png
./sec/images/similar-subjects/initno/beagle_collie_1887901197.png
./sec/images/similar-subjects/initno/beagle_collie_901207220.png
./sec/images/similar-subjects/initno/fly_bee_1163080919.png
./sec/images/similar-subjects/initno/ox_cow_1163080919.png
./sec/images/similar-subjects/initno/horse_zebra_1723679130.png
./sec/images/similar-subjects/initno/hummingbird_kingfisher_771886858.png
./sec/images/similar-subjects/initno/loon_kingfisher_1643267547.png
./sec/images/similar-subjects/initno/eagle_condor_529492835.png
./sec/images/similar-subjects/initno/woodpecker_kingfisher_1887901197.png
./sec/images/similar-subjects/initno/hummingbird_kingfisher_812811592.png
./sec/images/similar-subjects/initno/bustruck_16301755.png
./sec/images/similar-subjects/initno/crab_spider_1878408529.png
./sec/images/similar-subjects/initno/duck_penguin_1723679130.png
./sec/images/similar-subjects/initno/dahlia_sunflower_1982009251.png
./sec/images/similar-subjects/initno/sparrow_pheasant_812811592.png
./sec/images/similar-subjects/initno/2075716952.png
./sec/images/similar-subjects/initno/eagle_owl_457105813.png
./sec/images/similar-subjects/initno/pug_corgi_1157314996.png
./sec/images/similar-subjects/initno/sparrow_pigeon_1887901197.png
./sec/images/similar-subjects/initno/rose_carnation_201084156.png
./sec/images/similar-subjects/initno/fly_bee_1940122804.png
./sec/images/similar-subjects/initno/mastiff_husky_457105813.png
./sec/images/similar-subjects/initno/bus_truck_1289140164.png
./sec/images/similar-subjects/initno/457105813.png
./sec/images/similar-subjects/initno/leopard_tiger_1333318808.png
./sec/images/similar-subjects/initno/bustruck_989101233.png
./sec/images/similar-subjects/initno/leopard_tiger_1289140164.png
./sec/images/similar-subjects/initno/dahlia_sunflower_264359249.png
./sec/images/similar-subjects/initno/beagle_collie_1334603401.png
./sec/images/similar-subjects/initno/woodpecker_kingfisher_1935327707.png
./sec/images/similar-subjects/initno/leopard_tiger_709115539.png
./sec/images/similar-subjects/initno/beagle_collie_1333318808.png
./sec/images/similar-subjects/initno/crab_spider_1888488300.png
./sec/images/similar-subjects/initno/pug_corgi_1393024516.png
./sec/images/similar-subjects/initno/beagle_collie_2097637880.png
./sec/images/similar-subjects/initno/beagle_collie_998918623.png
./sec/images/similar-subjects/initno/sparrow_pheasant_16301755.png
./sec/images/similar-subjects/conform/carp_catfish_998918623.png
./sec/images/similar-subjects/conform/1163080919.png
./sec/images/similar-subjects/conform/hummingbird_kingfisher_1887901197.png
./sec/images/similar-subjects/conform/beagle_collie_41535079.png
./sec/images/similar-subjects/conform/beagle_collie_2142450401.png
./sec/images/similar-subjects/conform/274254909.png
./sec/images/similar-subjects/conform/ox_cow_2088515453.png
./sec/images/similar-subjects/conform/loon_kingfisher_2142450401.png
./sec/images/similar-subjects/conform/woodpecker_kingfisher_2088515453.png
./sec/images/similar-subjects/conform/686442604.png
./sec/images/similar-subjects/conform/horse_zebra_985206584.png
./sec/images/similar-subjects/conform/hummingbird_kingfisher_1157314996.png
./sec/images/similar-subjects/conform/marlin_dolphin_812896939.png
./sec/images/similar-subjects/conform/orca_dolphin_989101233.png
./sec/images/similar-subjects/conform/marlin_dolphin_901207220.png
./sec/images/similar-subjects/conform/horse_donkey_1982009251.png
./sec/images/similar-subjects/conform/beagle_collie_311832740.png
./sec/images/similar-subjects/conform/leopard_tiger_2090184951.png
./sec/images/similar-subjects/conform/bustruck_1289140164.png
./sec/images/similar-subjects/conform/leopard_tiger_1940122804.png
./sec/images/similar-subjects/conform/sparrow_pigeon_686442604.png
./sec/images/similar-subjects/conform/beagle_collie_1393024516.png
./sec/images/similar-subjects/conform/ox_cow_1010739829.png
./sec/images/similar-subjects/conform/bustruck_686442604.png
./sec/images/similar-subjects/conform/woodpecker_kingfisher_686442604.png
./sec/images/similar-subjects/conform/crab_spider_427291101.png
./sec/images/similar-subjects/conform/woodpecker_kingfisher_1723679130.png
./sec/images/similar-subjects/conform/duck_penguin_2111768401.png
./sec/images/similar-subjects/conform/sparrow_pigeon_1723679130.png
./sec/images/similar-subjects/conform/trout_marlin_901207220.png
./sec/images/similar-subjects/conform/beagle_collie_427291101.png
./sec/images/similar-subjects/conform/crab_spider_1238636055.png
./sec/images/similar-subjects/conform/bustruck_201084156.png
./sec/images/similar-subjects/conform/1333318808.png
./sec/images/similar-subjects/conform/bus_truck_1935327707.png
./sec/images/similar-subjects/conform/bus_truck_989101233.png
./sec/images/similar-subjects/conform/beagle_collie_1940122804.png
./sec/images/similar-subjects/conform/trout_marlin_50130399.png
./sec/images/similar-subjects/conform/leopard_tiger_2142450401.png
./sec/images/similar-subjects/conform/carp_catfish_1010739829.png
./sec/images/similar-subjects/conform/beagle_collie_1887901197.png
./sec/images/similar-subjects/conform/beagle_collie_901207220.png
./sec/images/similar-subjects/conform/fly_bee_1163080919.png
./sec/images/similar-subjects/conform/ox_cow_1163080919.png
./sec/images/similar-subjects/conform/horse_zebra_1723679130.png
./sec/images/similar-subjects/conform/hummingbird_kingfisher_771886858.png
./sec/images/similar-subjects/conform/loon_kingfisher_1643267547.png
./sec/images/similar-subjects/conform/eagle_condor_529492835.png
./sec/images/similar-subjects/conform/woodpecker_kingfisher_1887901197.png
./sec/images/similar-subjects/conform/hummingbird_kingfisher_812811592.png
./sec/images/similar-subjects/conform/bustruck_16301755.png
./sec/images/similar-subjects/conform/crab_spider_1878408529.png
./sec/images/similar-subjects/conform/duck_penguin_1723679130.png
./sec/images/similar-subjects/conform/dahlia_sunflower_1982009251.png
./sec/images/similar-subjects/conform/sparrow_pheasant_812811592.png
./sec/images/similar-subjects/conform/2075716952.png
./sec/images/similar-subjects/conform/eagle_owl_457105813.png
./sec/images/similar-subjects/conform/pug_corgi_1157314996.png
./sec/images/similar-subjects/conform/sparrow_pigeon_1887901197.png
./sec/images/similar-subjects/conform/rose_carnation_201084156.png
./sec/images/similar-subjects/conform/fly_bee_1940122804.png
./sec/images/similar-subjects/conform/mastiff_husky_457105813.png
./sec/images/similar-subjects/conform/bus_truck_1289140164.png
./sec/images/similar-subjects/conform/457105813.png
./sec/images/similar-subjects/conform/leopard_tiger_1333318808.png
./sec/images/similar-subjects/conform/bustruck_989101233.png
./sec/images/similar-subjects/conform/leopard_tiger_1289140164.png
./sec/images/similar-subjects/conform/dahlia_sunflower_264359249.png
./sec/images/similar-subjects/conform/beagle_collie_1334603401.png
./sec/images/similar-subjects/conform/woodpecker_kingfisher_1935327707.png
./sec/images/similar-subjects/conform/leopard_tiger_709115539.png
./sec/images/similar-subjects/conform/beagle_collie_1333318808.png
./sec/images/similar-subjects/conform/crab_spider_1888488300.png
./sec/images/similar-subjects/conform/pug_corgi_1393024516.png
./sec/images/similar-subjects/conform/beagle_collie_2097637880.png
./sec/images/similar-subjects/conform/beagle_collie_998918623.png
./sec/images/similar-subjects/conform/sparrow_pheasant_16301755.png
./sec/images/npatches/1923433937-initno.png
./sec/images/npatches/2088515453-mask.png
./sec/images/npatches/2088515453-1.png
./sec/images/npatches/1923433937-1.png
./sec/images/npatches/1923433937-16.png
./sec/images/npatches/2097637880-16.png
./sec/images/npatches/1923433937-sd.png
./sec/images/npatches/2097637880-mask.png
./sec/images/npatches/2097637880-1.png
./sec/images/npatches/2088515453-16.png
./sec/images/npatches/1923433937-mask.png
./sec/images/npatches/1923433937-conform.png
./sec/images/noncentric/812896939.png
./sec/images/noncentric/311832740.png
./sec/images/noncentric/944355760.png
./sec/images/noncentric/1349698894.png
./sec/images/cartoon/998918623.png
./sec/images/cartoon/427291101.png
./sec/images/cartoon/1735910671.png
./sec/images/cartoon/1157314996.png
./sec/images/object-object/sd/car_orange_bench_red_274254909.png
./sec/images/object-object/sd/car_orange_bench_red_1887901197.png
./sec/images/object-object/sd/chair_purple_bowl_orange_1574961282.png
./sec/images/object-object/sd/backpack_gray_clock_green_1289140164.png
./sec/images/object-object/sd/crown_black_car_red_311832740.png
./sec/images/object-object/sd/chair_purple_bowl_orange_1010739829.png
./sec/images/object-object/sd/car_orange_bench_red_786514272.png
./sec/images/object-object/sd/glasses_green_bench_black_1333318808.png
./sec/images/object-object/sd/glasses_green_bench_black_1393024516.png
./sec/images/object-object/sd/backpack_gray_clock_green_1643267547.png
./sec/images/object-object/sd/backpack_green_suitcase_brown_812811592.png
./sec/images/object-object/sd/crown_black_car_red_16301755.png
./sec/images/object-object/sd/chair_purple_bowl_orange_91269466.png
./sec/images/object-object/sd/glasses_green_bench_black_1562405629.png
./sec/images/object-object/sd/backpack_green_suitcase_brown_1878408529.png
./sec/images/object-object/sd/backpack_gray_clock_green_1278355521.png
./sec/images/object-object/sd/backpack_green_suitcase_brown_472948517.png
./sec/images/object-object/sd/car_orange_bench_red_1982009251.png
./sec/images/object-object/sd/glasses_green_bench_black_1349698894.png
./sec/images/object-object/sd/crown_black_car_red_772947442.png
./sec/images/object-object/sd/crown_black_car_red_786514272.png
./sec/images/object-object/sd/backpack_gray_clock_green_901207220.png
./sec/images/object-object/sd/backpack_green_suitcase_brown_1333318808.png
./sec/images/object-object/sd/chair_purple_bowl_orange_985206584.png
./sec/images/object-object/selfcross/car_orange_bench_red_274254909.png
./sec/images/object-object/selfcross/car_orange_bench_red_1887901197.png
./sec/images/object-object/selfcross/chair_purple_bowl_orange_1574961282.png
./sec/images/object-object/selfcross/backpack_gray_clock_green_1289140164.png
./sec/images/object-object/selfcross/crown_black_car_red_311832740.png
./sec/images/object-object/selfcross/chair_purple_bowl_orange_1010739829.png
./sec/images/object-object/selfcross/car_orange_bench_red_786514272.png
./sec/images/object-object/selfcross/glasses_green_bench_black_1333318808.png
./sec/images/object-object/selfcross/glasses_green_bench_black_1393024516.png
./sec/images/object-object/selfcross/backpack_gray_clock_green_1643267547.png
./sec/images/object-object/selfcross/backpack_green_suitcase_brown_812811592.png
./sec/images/object-object/selfcross/crown_black_car_red_16301755.png
./sec/images/object-object/selfcross/chair_purple_bowl_orange_91269466.png
./sec/images/object-object/selfcross/glasses_green_bench_black_1562405629.png
./sec/images/object-object/selfcross/backpack_green_suitcase_brown_1878408529.png
./sec/images/object-object/selfcross/backpack_gray_clock_green_1278355521.png
./sec/images/object-object/selfcross/backpack_green_suitcase_brown_472948517.png
./sec/images/object-object/selfcross/car_orange_bench_red_1982009251.png
./sec/images/object-object/selfcross/glasses_green_bench_black_1349698894.png
./sec/images/object-object/selfcross/crown_black_car_red_772947442.png
./sec/images/object-object/selfcross/crown_black_car_red_786514272.png
./sec/images/object-object/selfcross/backpack_gray_clock_green_901207220.png
./sec/images/object-object/selfcross/backpack_green_suitcase_brown_1333318808.png
./sec/images/object-object/selfcross/chair_purple_bowl_orange_985206584.png
./sec/images/object-object/initno/car_orange_bench_red_274254909.png
./sec/images/object-object/initno/car_orange_bench_red_1887901197.png
./sec/images/object-object/initno/chair_purple_bowl_orange_1574961282.png
./sec/images/object-object/initno/backpack_gray_clock_green_1289140164.png
./sec/images/object-object/initno/crown_black_car_red_311832740.png
./sec/images/object-object/initno/chair_purple_bowl_orange_1010739829.png
./sec/images/object-object/initno/car_orange_bench_red_786514272.png
./sec/images/object-object/initno/glasses_green_bench_black_1333318808.png
./sec/images/object-object/initno/glasses_green_bench_black_1393024516.png
./sec/images/object-object/initno/backpack_gray_clock_green_1643267547.png
./sec/images/object-object/initno/backpack_green_suitcase_brown_812811592.png
./sec/images/object-object/initno/crown_black_car_red_16301755.png
./sec/images/object-object/initno/chair_purple_bowl_orange_91269466.png
./sec/images/object-object/initno/glasses_green_bench_black_1562405629.png
./sec/images/object-object/initno/backpack_green_suitcase_brown_1878408529.png
./sec/images/object-object/initno/backpack_gray_clock_green_1278355521.png
./sec/images/object-object/initno/backpack_green_suitcase_brown_472948517.png
./sec/images/object-object/initno/car_orange_bench_red_1982009251.png
./sec/images/object-object/initno/glasses_green_bench_black_1349698894.png
./sec/images/object-object/initno/crown_black_car_red_772947442.png
./sec/images/object-object/initno/crown_black_car_red_786514272.png
./sec/images/object-object/initno/backpack_gray_clock_green_901207220.png
./sec/images/object-object/initno/backpack_green_suitcase_brown_1333318808.png
./sec/images/object-object/initno/chair_purple_bowl_orange_985206584.png
./sec/images/object-object/conform/car_orange_bench_red_274254909.png
./sec/images/object-object/conform/car_orange_bench_red_1887901197.png
./sec/images/object-object/conform/chair_purple_bowl_orange_1574961282.png
./sec/images/object-object/conform/backpack_gray_clock_green_1289140164.png
./sec/images/object-object/conform/crown_black_car_red_311832740.png
./sec/images/object-object/conform/chair_purple_bowl_orange_1010739829.png
./sec/images/object-object/conform/car_orange_bench_red_786514272.png
./sec/images/object-object/conform/glasses_green_bench_black_1333318808.png
./sec/images/object-object/conform/glasses_green_bench_black_1393024516.png
./sec/images/object-object/conform/backpack_gray_clock_green_1643267547.png
./sec/images/object-object/conform/backpack_green_suitcase_brown_812811592.png
./sec/images/object-object/conform/crown_black_car_red_16301755.png
./sec/images/object-object/conform/chair_purple_bowl_orange_91269466.png
./sec/images/object-object/conform/glasses_green_bench_black_1562405629.png
./sec/images/object-object/conform/backpack_green_suitcase_brown_1878408529.png
./sec/images/object-object/conform/backpack_gray_clock_green_1278355521.png
./sec/images/object-object/conform/backpack_green_suitcase_brown_472948517.png
./sec/images/object-object/conform/car_orange_bench_red_1982009251.png
./sec/images/object-object/conform/glasses_green_bench_black_1349698894.png
./sec/images/object-object/conform/crown_black_car_red_772947442.png
./sec/images/object-object/conform/crown_black_car_red_786514272.png
./sec/images/object-object/conform/backpack_gray_clock_green_901207220.png
./sec/images/object-object/conform/backpack_green_suitcase_brown_1333318808.png
./sec/images/object-object/conform/chair_purple_bowl_orange_985206584.png
./sec/images/SD2/original/cat-frog/264359249.png
./sec/images/SD2/original/cat-frog/41535079.png
./sec/images/SD2/original/cat-frog/1380151490.png
./sec/images/SD2/original/cat-frog/201084156.png
./sec/images/SD2/original/bear-rabbit/786514272.png
./sec/images/SD2/original/bear-rabbit/812896939.png
./sec/images/SD2/original/bear-rabbit/709115539.png
./sec/images/SD2/original/bear-rabbit/944355760.png
./sec/images/SD2/original/dog-lion/1878408529.png
./sec/images/SD2/original/dog-lion/91269466.png
./sec/images/SD2/original/dog-lion/201084156.png
./sec/images/SD2/original/dog-lion/1238636055.png
./sec/images/SD2/original/cat-elephant/274254909.png
./sec/images/SD2/original/cat-elephant/772947442.png
./sec/images/SD2/original/cat-elephant/1278355521.png
./sec/images/SD2/original/cat-elephant/771886858.png
./sec/images/SD2/original/bird-rat/274254909.png
./sec/images/SD2/original/bird-rat/1982009251.png
./sec/images/SD2/original/bird-rat/1333318808.png
./sec/images/SD2/original/bird-rat/2097637880.png
./sec/images/SD2/original/bird -lion/311832740.png
./sec/images/SD2/original/dog-bear/998918623.png
./sec/images/SD2/original/dog-bear/472948517.png
./sec/images/SD2/original/dog-bear/2090184951.png
./sec/images/SD2/original/dog-bear/1157952081.png
./sec/images/SD2/original/bear-elephant/998918623.png
./sec/images/SD2/original/bear-elephant/1278355521.png
./sec/images/SD2/original/bear-elephant/1735910671.png
./sec/images/SD2/original/bear-elephant/1887901197.png
./sec/images/SD2/ours/cat-frog/264359249.png
./sec/images/SD2/ours/cat-frog/41535079.png
./sec/images/SD2/ours/cat-frog/1380151490.png
./sec/images/SD2/ours/cat-frog/201084156.png
./sec/images/SD2/ours/bear-rabbit/786514272.png
./sec/images/SD2/ours/bear-rabbit/812896939.png
./sec/images/SD2/ours/bear-rabbit/709115539.png
./sec/images/SD2/ours/bear-rabbit/944355760.png
./sec/images/SD2/ours/dog-lion/1878408529.png
./sec/images/SD2/ours/dog-lion/91269466.png
./sec/images/SD2/ours/dog-lion/201084156.png
./sec/images/SD2/ours/dog-lion/1238636055.png
./sec/images/SD2/ours/cat-elephant/274254909.png
./sec/images/SD2/ours/cat-elephant/772947442.png
./sec/images/SD2/ours/cat-elephant/1278355521.png
./sec/images/SD2/ours/cat-elephant/771886858.png
./sec/images/SD2/ours/bird-rat/274254909.png
./sec/images/SD2/ours/bird-rat/1982009251.png
./sec/images/SD2/ours/bird-rat/1333318808.png
./sec/images/SD2/ours/bird-rat/2097637880.png
./sec/images/SD2/ours/bird-lion/311832740.png
./sec/images/SD2/ours/dog-bear/998918623.png
./sec/images/SD2/ours/dog-bear/472948517.png
./sec/images/SD2/ours/dog-bear/2090184951.png
./sec/images/SD2/ours/dog-bear/1157952081.png
./sec/images/SD2/ours/bear-elephant/998918623.png
./sec/images/SD2/ours/bear-elephant/1278355521.png
./sec/images/SD2/ours/bear-elephant/1735910671.png
./sec/images/SD2/ours/bear-elephant/1887901197.png
./sec/images/attentionmaps.png
./sec/images/animal-animal/sd/bird_rabbit_1380151490.png
./sec/images/animal-animal/sd/bird_rabbit_824618786.png
./sec/images/animal-animal/sd/dog_rabbit_201084156.png
./sec/images/animal-animal/sd/bird_monkey_1394641986.png
./sec/images/animal-animal/sd/bird_monkey_1278355521.png
./sec/images/animal-animal/sd/horse_monkey_989101233.png
./sec/images/animal-animal/sd/bird_frog_1643267547.png
./sec/images/animal-animal/sd/bear_elephant_1923433937.png
./sec/images/animal-animal/sd/bird_rabbit_1289140164.png
./sec/images/animal-animal/sd/turtle_rabbit_2113536712.png
./sec/images/animal-animal/sd/cat_rabbit_1940122804.png
./sec/images/animal-animal/sd/bear_elephant_1982009251.png
./sec/images/animal-animal/sd/lion_frog_812811592.png
./sec/images/animal-animal/sd/bird_rabbit_1010739829.png
./sec/images/animal-animal/sd/horse_rat_264359249.png
./sec/images/animal-animal/sd/horse_monkey_457105813.png
./sec/images/animal-animal/sd/bear_elephant_686442604.png
./sec/images/animal-animal/sd/lion_elephant_989101233.png
./sec/images/animal-animal/sd/cat_rabbit_812896939.png
./sec/images/animal-animal/sd/elephant_rabbit_709115539.png
./sec/images/animal-animal/sd/bear_elephant_1334603401.png
./sec/images/animal-animal/sd/elephant_frog_1887901197.png
./sec/images/animal-animal/sd/elephant_rabbit_427291101.png
./sec/images/animal-animal/sd/frog_rabbit_2090184951.png
./sec/images/animal-animal/sd/frog_rabbit_1787354130.png
./sec/images/animal-animal/sd/bird_monkey_824618786.png
./sec/images/animal-animal/sd/cat_turtle_1359679023.png
./sec/images/animal-animal/sd/elephant_rabbit_2097637880.png
./sec/images/animal-animal/sd/frog_turtle_1999286024.png
./sec/images/animal-animal/sd/bear_elephant_1010739829.png
./sec/images/animal-animal/sd/bird_monkey_16301755.png
./sec/images/animal-animal/sd/horse_rabbit_989101233.png
./sec/images/animal-animal/sd/cat_rabbit_2142450401.png
./sec/images/animal-animal/sd/dog_elephant_2113536712.png
./sec/images/animal-animal/sd/bird_rabbit_1163080919.png
./sec/images/animal-animal/sd/horse_rat_1289140164.png
./sec/images/animal-animal/sd/bird_rat_686442604.png
./sec/images/animal-animal/sd/horse_rat_472948517.png
./sec/images/animal-animal/sd/horse_rabbit_2090184951.png
./sec/images/animal-animal/sd/cat_monkey_457105813.png
./sec/images/animal-animal/sd/turtle_rat_989101233.png
./sec/images/animal-animal/sd/turtle_rabbit_1163080919.png
./sec/images/animal-animal/sd/bear_elephant_2088515453.png
./sec/images/animal-animal/sd/bear_lion_2111768401.png
./sec/images/animal-animal/sd/bear_lion_1157952081.png
./sec/images/animal-animal/sd/bird_elephant_16301755.png
./sec/images/animal-animal/sd/bear_lion_1157314996.png
./sec/images/animal-animal/sd/bird_elephant_50130399.png
./sec/images/animal-animal/sd/dog_elephant_311832740.png
./sec/images/animal-animal/sd/horse_rat_289812547.png
./sec/images/animal-animal/sd/bear_elephant_1476362273.png
./sec/images/animal-animal/sd/frog_turtle_824618786.png
./sec/images/animal-animal/sd/bear_elephant_91269466.png
./sec/images/animal-animal/sd/cat_bird_472948517.png
./sec/images/animal-animal/sd/frog_rabbit_2088515453.png
./sec/images/animal-animal/sd/horse_rat_709115539.png
./sec/images/animal-animal/sd/turtle_rabbit_2111768401.png
./sec/images/animal-animal/sd/cat_rabbit_274254909.png
./sec/images/animal-animal/sd/bird_horse_1878408529.png
./sec/images/animal-animal/sd/bear_elephant_1562405629.png
./sec/images/animal-animal/sd/bear_rabbit_989101233.png
./sec/images/animal-animal/sd/bird_rabbit_2090184951.png
./sec/images/animal-animal/sd/horse_monkey_1157314996.png
./sec/images/animal-animal/sd/bear_elephant_709115539.png
./sec/images/animal-animal/sd/bird_monkey_686442604.png
./sec/images/animal-animal/sd/turtle_rabbit_1643267547.png
./sec/images/animal-animal/sd/frog_turtle_1334603401.png
./sec/images/animal-animal/sd/bird_rabbit_1359679023.png
./sec/images/animal-animal/sd/lion_elephant_1887901197.png
./sec/images/animal-animal/sd/elephant_turtle_1940122804.png
./sec/images/animal-animal/sd/bird_lion_1787354130.png
./sec/images/animal-animal/sd/bear_elephant_1935327707.png
./sec/images/animal-animal/sd/frog_turtle_1163080919.png
./sec/images/animal-animal/sd/elephant_rabbit_812811592.png
./sec/images/animal-animal/sd/bear_horse_1157314996.png
./sec/images/animal-animal/sd/turtle_rabbit_457105813.png
./sec/images/animal-animal/sd/turtle_rabbit_427291101.png
./sec/images/animal-animal/sd/bear_lion_41535079.png
./sec/images/animal-animal/sd/bear_lion_274254909.png
./sec/images/animal-animal/sd/horse_rat_1787354130.png
./sec/images/animal-animal/sd/dog_horse_1643267547.png
./sec/images/animal-animal/sd/turtle_rabbit_1278355521.png
./sec/images/animal-animal/sd/rabbit_rat_1349698894.png
./sec/images/animal-animal/sd/bear_elephant_311832740.png
./sec/images/animal-animal/sd/frog_rabbit_1163080919.png
./sec/images/animal-animal/sd/bear_lion_2088515453.png
./sec/images/animal-animal/sd/bear_elephant_2111768401.png
./sec/images/animal-animal/sd/dog_monkey_311832740.png
./sec/images/animal-animal/sd/turtle_rabbit_2075716952.png
./sec/images/animal-animal/sd/bird_monkey_1289140164.png
./sec/images/animal-animal/sd/bird_monkey_1010739829.png
./sec/images/animal-animal/sd/horse_rat_1349698894.png
./sec/images/animal-animal/selfcross/bird_rabbit_1380151490.png
./sec/images/animal-animal/selfcross/bird_rabbit_824618786.png
./sec/images/animal-animal/selfcross/dog_rabbit_201084156.png
./sec/images/animal-animal/selfcross/bird_monkey_1394641986.png
./sec/images/animal-animal/selfcross/bird_monkey_1278355521.png
./sec/images/animal-animal/selfcross/horse_monkey_989101233.png
./sec/images/animal-animal/selfcross/bird_frog_1643267547.png
./sec/images/animal-animal/selfcross/bear_elephant_1923433937.png
./sec/images/animal-animal/selfcross/bird_rabbit_1289140164.png
./sec/images/animal-animal/selfcross/turtle_rabbit_2113536712.png
./sec/images/animal-animal/selfcross/cat_rabbit_1940122804.png
./sec/images/animal-animal/selfcross/bear_elephant_1982009251.png
./sec/images/animal-animal/selfcross/lion_frog_812811592.png
./sec/images/animal-animal/selfcross/bird_rabbit_1010739829.png
./sec/images/animal-animal/selfcross/horse_rat_264359249.png
./sec/images/animal-animal/selfcross/horse_monkey_457105813.png
./sec/images/animal-animal/selfcross/bear_elephant_686442604.png
./sec/images/animal-animal/selfcross/lion_elephant_989101233.png
./sec/images/animal-animal/selfcross/cat_rabbit_812896939.png
./sec/images/animal-animal/selfcross/elephant_rabbit_709115539.png
./sec/images/animal-animal/selfcross/bear_elephant_1334603401.png
./sec/images/animal-animal/selfcross/elephant_frog_1887901197.png
./sec/images/animal-animal/selfcross/elephant_rabbit_427291101.png
./sec/images/animal-animal/selfcross/frog_rabbit_2090184951.png
./sec/images/animal-animal/selfcross/frog_rabbit_1787354130.png
./sec/images/animal-animal/selfcross/bird_monkey_824618786.png
./sec/images/animal-animal/selfcross/cat_turtle_1359679023.png
./sec/images/animal-animal/selfcross/elephant_rabbit_2097637880.png
./sec/images/animal-animal/selfcross/frog_turtle_1999286024.png
./sec/images/animal-animal/selfcross/bear_elephant_1010739829.png
./sec/images/animal-animal/selfcross/bird_monkey_16301755.png
./sec/images/animal-animal/selfcross/horse_rabbit_989101233.png
./sec/images/animal-animal/selfcross/cat_rabbit_2142450401.png
./sec/images/animal-animal/selfcross/dog_elephant_2113536712.png
./sec/images/animal-animal/selfcross/bird_rabbit_1163080919.png
./sec/images/animal-animal/selfcross/horse_rat_1289140164.png
./sec/images/animal-animal/selfcross/bird_rat_686442604.png
./sec/images/animal-animal/selfcross/horse_rat_472948517.png
./sec/images/animal-animal/selfcross/horse_rabbit_2090184951.png
./sec/images/animal-animal/selfcross/cat_monkey_457105813.png
./sec/images/animal-animal/selfcross/turtle_rat_989101233.png
./sec/images/animal-animal/selfcross/turtle_rabbit_1163080919.png
./sec/images/animal-animal/selfcross/bear_elephant_2088515453.png
./sec/images/animal-animal/selfcross/bear_lion_2111768401.png
./sec/images/animal-animal/selfcross/bear_lion_1157952081.png
./sec/images/animal-animal/selfcross/bird_elephant_16301755.png
./sec/images/animal-animal/selfcross/bear_lion_1157314996.png
./sec/images/animal-animal/selfcross/bird_elephant_50130399.png
./sec/images/animal-animal/selfcross/dog_elephant_311832740.png
./sec/images/animal-animal/selfcross/horse_rat_289812547.png
./sec/images/animal-animal/selfcross/bear_elephant_1476362273.png
./sec/images/animal-animal/selfcross/frog_turtle_824618786.png
./sec/images/animal-animal/selfcross/bear_elephant_91269466.png
./sec/images/animal-animal/selfcross/cat_bird_472948517.png
./sec/images/animal-animal/selfcross/frog_rabbit_2088515453.png
./sec/images/animal-animal/selfcross/horse_rat_709115539.png
./sec/images/animal-animal/selfcross/turtle_rabbit_2111768401.png
./sec/images/animal-animal/selfcross/cat_rabbit_274254909.png
./sec/images/animal-animal/selfcross/bird_horse_1878408529.png
./sec/images/animal-animal/selfcross/bear_elephant_1562405629.png
./sec/images/animal-animal/selfcross/bear_rabbit_989101233.png
./sec/images/animal-animal/selfcross/bird_rabbit_2090184951.png
./sec/images/animal-animal/selfcross/horse_monkey_1157314996.png
./sec/images/animal-animal/selfcross/bear_elephant_709115539.png
./sec/images/animal-animal/selfcross/bird_monkey_686442604.png
./sec/images/animal-animal/selfcross/turtle_rabbit_1643267547.png
./sec/images/animal-animal/selfcross/frog_turtle_1334603401.png
./sec/images/animal-animal/selfcross/bird_rabbit_1359679023.png
./sec/images/animal-animal/selfcross/lion_elephant_1887901197.png
./sec/images/animal-animal/selfcross/elephant_turtle_1940122804.png
./sec/images/animal-animal/selfcross/bird_lion_1787354130.png
./sec/images/animal-animal/selfcross/bear_elephant_1935327707.png
./sec/images/animal-animal/selfcross/frog_turtle_1163080919.png
./sec/images/animal-animal/selfcross/elephant_rabbit_812811592.png
./sec/images/animal-animal/selfcross/bear_horse_1157314996.png
./sec/images/animal-animal/selfcross/turtle_rabbit_457105813.png
./sec/images/animal-animal/selfcross/turtle_rabbit_427291101.png
./sec/images/animal-animal/selfcross/bear_lion_41535079.png
./sec/images/animal-animal/selfcross/bear_lion_274254909.png
./sec/images/animal-animal/selfcross/horse_rat_1787354130.png
./sec/images/animal-animal/selfcross/dog_horse_1643267547.png
./sec/images/animal-animal/selfcross/turtle_rabbit_1278355521.png
./sec/images/animal-animal/selfcross/rabbit_rat_1349698894.png
./sec/images/animal-animal/selfcross/bear_elephant_311832740.png
./sec/images/animal-animal/selfcross/frog_rabbit_1163080919.png
./sec/images/animal-animal/selfcross/bear_lion_2088515453.png
./sec/images/animal-animal/selfcross/bear_elephant_2111768401.png
./sec/images/animal-animal/selfcross/dog_monkey_311832740.png
./sec/images/animal-animal/selfcross/turtle_rabbit_2075716952.png
./sec/images/animal-animal/selfcross/bird_monkey_1289140164.png
./sec/images/animal-animal/selfcross/bird_monkey_1010739829.png
./sec/images/animal-animal/selfcross/horse_rat_1349698894.png
./sec/images/animal-animal/initno/bird_rabbit_1380151490.png
./sec/images/animal-animal/initno/bird_rabbit_824618786.png
./sec/images/animal-animal/initno/dog_rabbit_201084156.png
./sec/images/animal-animal/initno/bird_monkey_1394641986.png
./sec/images/animal-animal/initno/bird_monkey_1278355521.png
./sec/images/animal-animal/initno/horse_monkey_989101233.png
./sec/images/animal-animal/initno/bird_frog_1643267547.png
./sec/images/animal-animal/initno/bear_elephant_1923433937.png
./sec/images/animal-animal/initno/bird_rabbit_1289140164.png
./sec/images/animal-animal/initno/turtle_rabbit_2113536712.png
./sec/images/animal-animal/initno/cat_rabbit_1940122804.png
./sec/images/animal-animal/initno/bear_elephant_1982009251.png
./sec/images/animal-animal/initno/lion_frog_812811592.png
./sec/images/animal-animal/initno/bird_rabbit_1010739829.png
./sec/images/animal-animal/initno/horse_rat_264359249.png
./sec/images/animal-animal/initno/horse_monkey_457105813.png
./sec/images/animal-animal/initno/bear_elephant_686442604.png
./sec/images/animal-animal/initno/lion_elephant_989101233.png
./sec/images/animal-animal/initno/cat_rabbit_812896939.png
./sec/images/animal-animal/initno/elephant_rabbit_709115539.png
./sec/images/animal-animal/initno/bear_elephant_1334603401.png
./sec/images/animal-animal/initno/elephant_frog_1887901197.png
./sec/images/animal-animal/initno/elephant_rabbit_427291101.png
./sec/images/animal-animal/initno/frog_rabbit_2090184951.png
./sec/images/animal-animal/initno/frog_rabbit_1787354130.png
./sec/images/animal-animal/initno/bird_monkey_824618786.png
./sec/images/animal-animal/initno/cat_turtle_1359679023.png
./sec/images/animal-animal/initno/elephant_rabbit_2097637880.png
./sec/images/animal-animal/initno/frog_turtle_1999286024.png
./sec/images/animal-animal/initno/bear_elephant_1010739829.png
./sec/images/animal-animal/initno/bird_monkey_16301755.png
./sec/images/animal-animal/initno/horse_rabbit_989101233.png
./sec/images/animal-animal/initno/cat_rabbit_2142450401.png
./sec/images/animal-animal/initno/dog_elephant_2113536712.png
./sec/images/animal-animal/initno/bird_rabbit_1163080919.png
./sec/images/animal-animal/initno/horse_rat_1289140164.png
./sec/images/animal-animal/initno/bird_rat_686442604.png
./sec/images/animal-animal/initno/horse_rat_472948517.png
./sec/images/animal-animal/initno/horse_rabbit_2090184951.png
./sec/images/animal-animal/initno/cat_monkey_457105813.png
./sec/images/animal-animal/initno/turtle_rat_989101233.png
./sec/images/animal-animal/initno/turtle_rabbit_1163080919.png
./sec/images/animal-animal/initno/bear_elephant_2088515453.png
./sec/images/animal-animal/initno/bear_lion_2111768401.png
./sec/images/animal-animal/initno/bear_lion_1157952081.png
./sec/images/animal-animal/initno/bird_elephant_16301755.png
./sec/images/animal-animal/initno/bear_lion_1157314996.png
./sec/images/animal-animal/initno/bird_elephant_50130399.png
./sec/images/animal-animal/initno/dog_elephant_311832740.png
./sec/images/animal-animal/initno/horse_rat_289812547.png
./sec/images/animal-animal/initno/bear_elephant_1476362273.png
./sec/images/animal-animal/initno/frog_turtle_824618786.png
./sec/images/animal-animal/initno/bear_elephant_91269466.png
./sec/images/animal-animal/initno/cat_bird_472948517.png
./sec/images/animal-animal/initno/frog_rabbit_2088515453.png
./sec/images/animal-animal/initno/horse_rat_709115539.png
./sec/images/animal-animal/initno/turtle_rabbit_2111768401.png
./sec/images/animal-animal/initno/cat_rabbit_274254909.png
./sec/images/animal-animal/initno/bird_horse_1878408529.png
./sec/images/animal-animal/initno/bear_elephant_1562405629.png
./sec/images/animal-animal/initno/bear_rabbit_989101233.png
./sec/images/animal-animal/initno/bird_rabbit_2090184951.png
./sec/images/animal-animal/initno/horse_monkey_1157314996.png
./sec/images/animal-animal/initno/bear_elephant_709115539.png
./sec/images/animal-animal/initno/bird_monkey_686442604.png
./sec/images/animal-animal/initno/turtle_rabbit_1643267547.png
./sec/images/animal-animal/initno/frog_turtle_1334603401.png
./sec/images/animal-animal/initno/bird_rabbit_1359679023.png
./sec/images/animal-animal/initno/lion_elephant_1887901197.png
./sec/images/animal-animal/initno/elephant_turtle_1940122804.png
./sec/images/animal-animal/initno/bird_lion_1787354130.png
./sec/images/animal-animal/initno/bear_elephant_1935327707.png
./sec/images/animal-animal/initno/frog_turtle_1163080919.png
./sec/images/animal-animal/initno/elephant_rabbit_812811592.png
./sec/images/animal-animal/initno/bear_horse_1157314996.png
./sec/images/animal-animal/initno/turtle_rabbit_457105813.png
./sec/images/animal-animal/initno/turtle_rabbit_427291101.png
./sec/images/animal-animal/initno/bear_lion_41535079.png
./sec/images/animal-animal/initno/bear_lion_274254909.png
./sec/images/animal-animal/initno/horse_rat_1787354130.png
./sec/images/animal-animal/initno/dog_horse_1643267547.png
./sec/images/animal-animal/initno/turtle_rabbit_1278355521.png
./sec/images/animal-animal/initno/rabbit_rat_1349698894.png
./sec/images/animal-animal/initno/bear_elephant_311832740.png
./sec/images/animal-animal/initno/frog_rabbit_1163080919.png
./sec/images/animal-animal/initno/bear_lion_2088515453.png
./sec/images/animal-animal/initno/bear_elephant_2111768401.png
./sec/images/animal-animal/initno/dog_monkey_311832740.png
./sec/images/animal-animal/initno/turtle_rabbit_2075716952.png
./sec/images/animal-animal/initno/bird_monkey_1289140164.png
./sec/images/animal-animal/initno/bird_monkey_1010739829.png
./sec/images/animal-animal/initno/horse_rat_1349698894.png
./sec/images/animal-animal/conform/bird_rabbit_1380151490.png
./sec/images/animal-animal/conform/bird_rabbit_824618786.png
./sec/images/animal-animal/conform/dog_rabbit_201084156.png
./sec/images/animal-animal/conform/bird_monkey_1394641986.png
./sec/images/animal-animal/conform/bird_monkey_1278355521.png
./sec/images/animal-animal/conform/horse_monkey_989101233.png
./sec/images/animal-animal/conform/bird_frog_1643267547.png
./sec/images/animal-animal/conform/bear_elephant_1923433937.png
./sec/images/animal-animal/conform/bird_rabbit_1289140164.png
./sec/images/animal-animal/conform/turtle_rabbit_2113536712.png
./sec/images/animal-animal/conform/cat_rabbit_1940122804.png
./sec/images/animal-animal/conform/bear_elephant_1982009251.png
./sec/images/animal-animal/conform/lion_frog_812811592.png
./sec/images/animal-animal/conform/bird_rabbit_1010739829.png
./sec/images/animal-animal/conform/horse_rat_264359249.png
./sec/images/animal-animal/conform/horse_monkey_457105813.png
./sec/images/animal-animal/conform/bear_elephant_686442604.png
./sec/images/animal-animal/conform/lion_elephant_989101233.png
./sec/images/animal-animal/conform/cat_rabbit_812896939.png
./sec/images/animal-animal/conform/elephant_rabbit_709115539.png
./sec/images/animal-animal/conform/bear_elephant_1334603401.png
./sec/images/animal-animal/conform/elephant_frog_1887901197.png
./sec/images/animal-animal/conform/elephant_rabbit_427291101.png
./sec/images/animal-animal/conform/frog_rabbit_2090184951.png
./sec/images/animal-animal/conform/frog_rabbit_1787354130.png
./sec/images/animal-animal/conform/bird_monkey_824618786.png
./sec/images/animal-animal/conform/cat_turtle_1359679023.png
./sec/images/animal-animal/conform/elephant_rabbit_2097637880.png
./sec/images/animal-animal/conform/frog_turtle_1999286024.png
./sec/images/animal-animal/conform/bear_elephant_1010739829.png
./sec/images/animal-animal/conform/bird_monkey_16301755.png
./sec/images/animal-animal/conform/horse_rabbit_989101233.png
./sec/images/animal-animal/conform/cat_rabbit_2142450401.png
./sec/images/animal-animal/conform/dog_elephant_2113536712.png
./sec/images/animal-animal/conform/bird_rabbit_1163080919.png
./sec/images/animal-animal/conform/horse_rat_1289140164.png
./sec/images/animal-animal/conform/bird_rat_686442604.png
./sec/images/animal-animal/conform/horse_rat_472948517.png
./sec/images/animal-animal/conform/horse_rabbit_2090184951.png
./sec/images/animal-animal/conform/cat_monkey_457105813.png
./sec/images/animal-animal/conform/turtle_rat_989101233.png
./sec/images/animal-animal/conform/turtle_rabbit_1163080919.png
./sec/images/animal-animal/conform/bear_elephant_2088515453.png
./sec/images/animal-animal/conform/bear_lion_2111768401.png
./sec/images/animal-animal/conform/bear_lion_1157952081.png
./sec/images/animal-animal/conform/bird_elephant_16301755.png
./sec/images/animal-animal/conform/bear_lion_1157314996.png
./sec/images/animal-animal/conform/bird_elephant_50130399.png
./sec/images/animal-animal/conform/dog_elephant_311832740.png
./sec/images/animal-animal/conform/horse_rat_289812547.png
./sec/images/animal-animal/conform/bear_elephant_1476362273.png
./sec/images/animal-animal/conform/frog_turtle_824618786.png
./sec/images/animal-animal/conform/bear_elephant_91269466.png
./sec/images/animal-animal/conform/cat_bird_472948517.png
./sec/images/animal-animal/conform/frog_rabbit_2088515453.png
./sec/images/animal-animal/conform/horse_rat_709115539.png
./sec/images/animal-animal/conform/turtle_rabbit_2111768401.png
./sec/images/animal-animal/conform/cat_rabbit_274254909.png
./sec/images/animal-animal/conform/bird_horse_1878408529.png
./sec/images/animal-animal/conform/bear_elephant_1562405629.png
./sec/images/animal-animal/conform/bear_rabbit_989101233.png
./sec/images/animal-animal/conform/bird_rabbit_2090184951.png
./sec/images/animal-animal/conform/horse_monkey_1157314996.png
./sec/images/animal-animal/conform/bear_elephant_709115539.png
./sec/images/animal-animal/conform/bird_monkey_686442604.png
./sec/images/animal-animal/conform/turtle_rabbit_1643267547.png
./sec/images/animal-animal/conform/frog_turtle_1334603401.png
./sec/images/animal-animal/conform/bird_rabbit_1359679023.png
./sec/images/animal-animal/conform/lion_elephant_1887901197.png
./sec/images/animal-animal/conform/elephant_turtle_1940122804.png
./sec/images/animal-animal/conform/bird_lion_1787354130.png
./sec/images/animal-animal/conform/bear_elephant_1935327707.png
./sec/images/animal-animal/conform/frog_turtle_1163080919.png
./sec/images/animal-animal/conform/elephant_rabbit_812811592.png
./sec/images/animal-animal/conform/bear_horse_1157314996.png
./sec/images/animal-animal/conform/turtle_rabbit_457105813.png
./sec/images/animal-animal/conform/turtle_rabbit_427291101.png
./sec/images/animal-animal/conform/bear_lion_41535079.png
./sec/images/animal-animal/conform/bear_lion_274254909.png
./sec/images/animal-animal/conform/horse_rat_1787354130.png
./sec/images/animal-animal/conform/dog_horse_1643267547.png
./sec/images/animal-animal/conform/turtle_rabbit_1278355521.png
./sec/images/animal-animal/conform/rabbit_rat_1349698894.png
./sec/images/animal-animal/conform/bear_elephant_311832740.png
./sec/images/animal-animal/conform/frog_rabbit_1163080919.png
./sec/images/animal-animal/conform/bear_lion_2088515453.png
./sec/images/animal-animal/conform/bear_elephant_2111768401.png
./sec/images/animal-animal/conform/dog_monkey_311832740.png
./sec/images/animal-animal/conform/turtle_rabbit_2075716952.png
./sec/images/animal-animal/conform/bird_monkey_1289140164.png
./sec/images/animal-animal/conform/bird_monkey_1010739829.png
./sec/images/animal-animal/conform/horse_rat_1349698894.png
./sec/images/blurry/1393024516.png
./sec/images/blurry/2024290418.png
./sec/images/blurry/1394641986.png
./sec/images/blurry/1999286024.png
./sec/clip-score-arg/812811592-3776-conform.png
./sec/clip-score-arg/812811592-3373-selfcross.png
./sec/clip-score-arg/1349698894-3443-conform.png
./sec/clip-score-arg/1394641986-2956-selfcross.png
./sec/clip-score-arg/1394641986-36-conform.png
./sec/clip-score-arg/1278355521-38-conform.png
./sec/clip-score-arg/1349698894-2984-selfcross.png
./sec/clip-score-arg/1278355521-3262-selfcross.png
./sec/clip-score/clip_vs_tifa2.png
./sec/clip-score/824618786-conform.png
./sec/clip-score/1349698894-selfcross.png
./sec/clip-score/clip_vs_tifa.png
./sec/clip-score/1349698894-conform.png
./sec/clip-score/824618786-selfcross.png
./sec/SD3/multimodal-transformer-diagram.png
./sec/SD3/original/bch/812811592.png
./sec/SD3/original/bch/2113536712.png
./sec/SD3/original/bch/786514272.png
./sec/SD3/original/bch/427291101.png
./sec/SD3/original/bch/709115539.png
./sec/SD3/original/bch/1999286024.png
./sec/SD3/original/ber/1334603401.png
./sec/SD3/original/ber/1380151490.png
./sec/SD3/original/ber/311832740.png
./sec/SD3/original/ber/944355760.png
./sec/SD3/original/ber/1157314996.png
./sec/SD3/original/ber/1643267547.png
./sec/SD3/ours/bch/812811592.png
./sec/SD3/ours/bch/2113536712.png
./sec/SD3/ours/bch/786514272.png
./sec/SD3/ours/bch/427291101.png
./sec/SD3/ours/bch/709115539.png
./sec/SD3/ours/bch/1999286024.png
./sec/SD3/ours/ber/1334603401.png
./sec/SD3/ours/ber/1380151490.png
./sec/SD3/ours/ber/311832740.png
./sec/SD3/ours/ber/944355760.png
./sec/SD3/ours/ber/1157314996.png
./sec/SD3/ours/ber/1643267547.png
./sec/spatial/1574961282.png
./sec/spatial/812896939.png
./sec/spatial/1690782657.png
./sec/spatial/1887901197.png
./sec/attn_maps/Picture12.png
./sec/attn_maps/Picture11.png
./sec/selfself/1334603401.png
./sec/selfself/self_attn_map_1.jpg
./sec/selfself/self_attn_map_0.jpg


==> sec/quantitative/gpt4o_animal-animal.txt <==
Analyzing 2024nov07_eval/initnorat.yaml...
Frequency of `true` values for each question:
both_appear: 3835 true (89.39% frequency)
both_recognizable: 3307 true (77.09% frequency)
A_appear: 4115 true (95.92% frequency)
A_recognizable: 3816 true (88.95% frequency)
B_appear: 3922 true (91.42% frequency)
B_recognizable: 3510 true (81.82% frequency)
content_mixture: 3529 true (82.26% frequency)

Overall frequency of `true` values: 86.69%

Analyzing 2024nov07_eval/selfcrossrat.yaml...
Frequency of `true` values for each question:
both_appear: 4056 true (94.55% frequency)
both_recognizable: 3766 true (87.79% frequency)
A_appear: 4189 true (97.65% frequency)
A_recognizable: 4039 true (94.15% frequency)
B_appear: 4108 true (95.76% frequency)
B_recognizable: 3889 true (90.65% frequency)
content_mixture: 3987 true (92.94% frequency)

Overall frequency of `true` values: 93.35%

Analyzing 2024nov07_eval/conformrat.yaml...
Frequency of `true` values for each question:
both_appear: 3845 true (89.63% frequency)
both_recognizable: 3346 true (78.00% frequency)
A_appear: 4053 true (94.48% frequency)
A_recognizable: 3761 true (87.67% frequency)
B_appear: 4031 true (93.96% frequency)
B_recognizable: 3655 true (85.20% frequency)
content_mixture: 3613 true (84.22% frequency)

Overall frequency of `true` values: 87.59%

Analyzing 2024nov07_eval/sdrat.yaml...
Frequency of `true` values for each question:
both_appear: 1695 true (39.51% frequency)
both_recognizable: 1274 true (29.70% frequency)
A_appear: 3246 true (75.66% frequency)
A_recognizable: 2873 true (66.97% frequency)
B_appear: 2586 true (60.28% frequency)
B_recognizable: 2176 true (50.72% frequency)
content_mixture: 3099 true (72.24% frequency)

Overall frequency of `true` values: 56.44%



==> sec/quantitative/gpt4o_animal-object.txt <==
Analyzing eval_animal-object/selfcross.yaml...
Frequency of `true` values for each question:
both_appear: 9323 true (99.60% frequency)
both_recognizable: 7036 true (75.17% frequency)
both_attribute: 0 true (0.00% frequency)
A_appear: 9351 true (99.90% frequency)
A_recognizable: 7734 true (82.63% frequency)
B_appear: 9328 true (99.66% frequency)
B_recognizable: 8137 true (86.93% frequency)
attribute: 7660 true (81.84% frequency)
content_mixture: 9201 true (98.30% frequency)

Overall frequency of `true` values: 80.45%

Analyzing eval_animal-object/initno.yaml...
Frequency of `true` values for each question:
both_appear: 9207 true (98.37% frequency)
both_recognizable: 7301 true (78.00% frequency)
both_attribute: 0 true (0.00% frequency)
A_appear: 9236 true (98.68% frequency)
A_recognizable: 7972 true (85.17% frequency)
B_appear: 9315 true (99.52% frequency)
B_recognizable: 8281 true (88.47% frequency)
attribute: 7772 true (83.03% frequency)
content_mixture: 8983 true (95.97% frequency)

Overall frequency of `true` values: 80.80%

Analyzing eval_animal-object/conform.yaml...
Frequency of `true` values for each question:
both_appear: 9207 true (98.37% frequency)
both_recognizable: 7028 true (75.09% frequency)
both_attribute: 0 true (0.00% frequency)
A_appear: 9336 true (99.74% frequency)
A_recognizable: 7835 true (83.71% frequency)
B_appear: 9231 true (98.62% frequency)
B_recognizable: 8070 true (86.22% frequency)
attribute: 8632 true (92.22% frequency)
content_mixture: 9094 true (97.16% frequency)

Overall frequency of `true` values: 81.24%

==> sec/quantitative/gpt4o_object-object.txt <==
Analyzing eval_object-object/selfcross.yaml...
Error: pink_crown_red_chair_91269466 does not have correct number of questions
Frequency of `true` values for each question:
both_appear: 4244 true (98.95% frequency)
both_recognizable: 3997 true (93.19% frequency)
both_attribute: 2786 true (64.96% frequency)
A_appear: 4268 true (99.51% frequency)
A_attribute: 3849 true (89.74% frequency)
A_recognizable: 4087 true (95.29% frequency)
B_appear: 4259 true (99.30% frequency)
B_attribute: 3090 true (72.04% frequency)
B_recognizable: 4133 true (96.36% frequency)
content_mixture: 4231 true (98.65% frequency)

Overall frequency of `true` values: 90.80%

Analyzing eval_object-object/initno.yaml...
Frequency of `true` values for each question:
both_appear: 4127 true (96.20% frequency)
both_recognizable: 3879 true (90.42% frequency)
both_attribute: 2431 true (56.67% frequency)
A_appear: 4188 true (97.62% frequency)
A_attribute: 3603 true (83.99% frequency)
A_recognizable: 4006 true (93.38% frequency)
B_appear: 4227 true (98.53% frequency)
B_attribute: 2866 true (66.81% frequency)
B_recognizable: 4089 true (95.31% frequency)
content_mixture: 4083 true (95.17% frequency)

Overall frequency of `true` values: 87.41%

Analyzing eval_object-object/conform.yaml...
Frequency of `true` values for each question:
both_appear: 3371 true (78.58% frequency)
both_recognizable: 3137 true (73.12% frequency)
both_attribute: 3262 true (76.04% frequency)
A_appear: 3727 true (86.88% frequency)
A_attribute: 3742 true (87.23% frequency)
A_recognizable: 3549 true (82.73% frequency)
B_appear: 3929 true (91.59% frequency)
B_attribute: 3762 true (87.69% frequency)
B_recognizable: 3801 true (88.60% frequency)
content_mixture: 4182 true (97.48% frequency)

Overall frequency of `true` values: 84.99%

Analyzing eval_object-object/sd.yaml...
Frequency of `true` values for each question:
both_appear: 1465 true (34.15% frequency)
both_recognizable: 1368 true (31.89% frequency)
both_attribute: 721 true (16.81% frequency)
A_appear: 2925 true (68.18% frequency)
A_attribute: 2366 true (55.15% frequency)
A_recognizable: 2778 true (64.76% frequency)
B_appear: 2804 true (65.36% frequency)
B_attribute: 1757 true (40.96% frequency)
B_recognizable: 2713 true (63.24% frequency)
content_mixture: 4042 true (94.22% frequency)

Overall frequency of `true` values: 53.47%

==> sec/quantitative/gpt4o_sd2.txt <==
---------------------------------------------------------
---------------------------------------------------------
Analyzing eval_sd2/sd2/sd2_animal-animal.yaml...
Frequency of `true` values for each question:
both_appear: 2644 true (61.63% frequency)
both_recognizable: 1640 true (38.23% frequency)
both_attribute: 0 true (0.00% frequency)
A_appear: 3412 true (79.53% frequency)
A_recognizable: 2594 true (60.47% frequency)
B_appear: 3448 true (80.37% frequency)
B_recognizable: 2628 true (61.26% frequency)
content_mixture: 2896 true (67.51% frequency)

Overall frequency of `true` values: 56.12%

---------------------------------------------------------
---------------------------------------------------------
Analyzing eval_sd2/conform/conform_animal-animal.yaml...
Frequency of `true` values for each question:
both_appear: 4156 true (96.88% frequency)
both_recognizable: 3011 true (70.19% frequency)
both_attribute: 0 true (0.00% frequency)
A_appear: 4204 true (98.00% frequency)
A_recognizable: 3387 true (78.95% frequency)
B_appear: 4234 true (98.69% frequency)
B_recognizable: 3430 true (79.95% frequency)
content_mixture: 3968 true (92.49% frequency)

Overall frequency of `true` values: 76.89%

---------------------------------------------------------
---------------------------------------------------------



==> sec/quantitative/gpt4o_similar-subjects.txt <==
Analyzing eval_hard_similar/selfcross.yaml...
Frequency of `true` values for each question:
both_appear: 1565 true (77.67% frequency)
both_recognizable: 1429 true (70.92% frequency)
A_appear: 1856 true (92.11% frequency)
A_recognizable: 1773 true (87.99% frequency)
B_appear: 1660 true (82.38% frequency)
B_recognizable: 1549 true (76.87% frequency)
content_mixture: 1742 true (86.45% frequency)

Overall frequency of `true` values: 82.06%

Analyzing eval_hard_similar/initno.yaml...
Frequency of `true` values for each question:
both_appear: 1236 true (61.34% frequency)
both_recognizable: 1119 true (55.53% frequency)
A_appear: 1755 true (87.10% frequency)
A_recognizable: 1673 true (83.03% frequency)
B_appear: 1406 true (69.78% frequency)
B_recognizable: 1291 true (64.07% frequency)
content_mixture: 1606 true (79.70% frequency)

Overall frequency of `true` values: 71.51%

Analyzing eval_hard_similar/conform.yaml...
Frequency of `true` values for each question:
both_appear: 1361 true (67.54% frequency)
both_recognizable: 1207 true (59.90% frequency)
A_appear: 1753 true (87.00% frequency)
A_recognizable: 1645 true (81.64% frequency)
B_appear: 1548 true (76.82% frequency)
B_recognizable: 1412 true (70.07% frequency)
content_mixture: 1602 true (79.50% frequency)

Overall frequency of `true` values: 74.64%

Analyzing eval_hard_similar/sd.yaml...
Frequency of `true` values for each question:
both_appear: 620 true (30.77% frequency)
both_recognizable: 566 true (28.09% frequency)
A_appear: 1546 true (76.72% frequency)
A_recognizable: 1487 true (73.80% frequency)
B_appear: 995 true (49.38% frequency)
B_recognizable: 924 true (45.86% frequency)
content_mixture: 1561 true (77.47% frequency)

Overall frequency of `true` values: 54.58%

==> used_images.txt <==
use sec/images/similar-subjects/sd/rose_carnation_201084156.png
use sec/images/similar-subjects/initno/rose_carnation_201084156.png
use sec/images/similar-subjects/conform/rose_carnation_201084156.png
use sec/images/similar-subjects/selfcross/rose_carnation_201084156.png
use sec/images/similar-subjects/sd/leopard_tiger_2142450401.png
use sec/images/similar-subjects/initno/leopard_tiger_2142450401.png
use sec/images/similar-subjects/conform/leopard_tiger_2142450401.png
use sec/images/similar-subjects/selfcross/leopard_tiger_2142450401.png
use sec/images/similar-subjects/sd/beagle_collie_427291101.png
use sec/images/similar-subjects/initno/beagle_collie_427291101.png
use sec/images/similar-subjects/conform/beagle_collie_427291101.png
use sec/images/similar-subjects/selfcross/beagle_collie_427291101.png
use sec/images/similar-subjects/sd/eagle_owl_457105813.png
use sec/images/similar-subjects/initno/eagle_owl_457105813.png
use sec/images/similar-subjects/conform/eagle_owl_457105813.png
use sec/images/similar-subjects/selfcross/eagle_owl_457105813.png
use sec/attn_maps/Picture12.png
use sec/attn_maps/Picture11.png
./sec/attn_maps/Picture12.png
use sec/images/attentionmaps.png
./sec/images/attentionmaps.png
use sec/images/animal-animal/sd/bird_rabbit_1010739829.png
use sec/images/animal-animal/sd/bird_rabbit_1163080919.png
use sec/images/animal-animal/initno/bird_rabbit_1010739829.png
use sec/images/animal-animal/initno/bird_rabbit_1163080919.png
use sec/images/animal-animal/conform/bird_rabbit_1010739829.png
use sec/images/animal-animal/conform/bird_rabbit_1163080919.png
use sec/images/animal-animal/selfcross/bird_rabbit_1010739829.png
use sec/images/animal-animal/selfcross/bird_rabbit_1163080919.png
use sec/images/animal-animal/sd/bird_rabbit_1359679023.png
use sec/images/animal-animal/sd/bird_rabbit_1380151490.png
use sec/images/animal-animal/initno/bird_rabbit_1359679023.png
use sec/images/animal-animal/initno/bird_rabbit_1380151490.png
use sec/images/animal-animal/conform/bird_rabbit_1359679023.png
use sec/images/animal-animal/conform/bird_rabbit_1380151490.png
use sec/images/animal-animal/selfcross/bird_rabbit_1359679023.png
use sec/images/animal-animal/selfcross/bird_rabbit_1380151490.png
use sec/images/similar-subjects/sd/hummingbird_kingfisher_771886858.png
use sec/images/similar-subjects/sd/hummingbird_kingfisher_812811592.png
use sec/images/similar-subjects/initno/hummingbird_kingfisher_771886858.png
use sec/images/similar-subjects/initno/hummingbird_kingfisher_812811592.png
use sec/images/similar-subjects/conform/hummingbird_kingfisher_771886858.png
use sec/images/similar-subjects/conform/hummingbird_kingfisher_812811592.png
use sec/images/similar-subjects/sd/1333318808.png
use sec/images/similar-subjects/sd/2075716952.png
use sec/images/similar-subjects/initno/1333318808.png
use sec/images/similar-subjects/initno/2075716952.png
use sec/images/similar-subjects/conform/1333318808.png
use sec/images/similar-subjects/conform/2075716952.png
use sec/images/similar-subjects/selfcross/1333318808.png
use sec/images/similar-subjects/selfcross/2075716952.png
use sec/images/SD2/original/bear-rabbit/786514272.png
use sec/images/SD2/original/bear-rabbit/709115539.png
use sec/images/SD2/ours/bear-rabbit/786514272.png
use sec/images/SD2/ours/bear-rabbit/709115539.png
use sec/images/SD2/original/bear-rabbit/812896939.png
use sec/images/SD2/original/bear-rabbit/944355760.png
use sec/images/SD2/ours/bear-rabbit/812896939.png
use sec/images/SD2/ours/bear-rabbit/944355760.png
use sec/images/SD2/original/bird-rat/274254909.png
use sec/images/SD2/original/bird-rat/1333318808.png
use sec/images/SD2/ours/bird-rat/274254909.png
use sec/images/SD2/ours/bird-rat/1333318808.png
use sec/images/SD2/original/bird-rat/1982009251.png
use sec/images/SD2/original/bird-rat/2097637880.png
use sec/images/SD2/ours/bird-rat/1982009251.png
use sec/images/SD2/ours/bird-rat/2097637880.png
use sec/images/SD2/original/dog-lion/91269466.png
use sec/images/SD2/original/dog-lion/1878408529.png
use sec/images/SD2/ours/dog-lion/91269466.png
use sec/images/SD2/ours/dog-lion/1878408529.png
use sec/images/SD2/original/dog-lion/1238636055.png
use sec/images/SD2/original/dog-lion/201084156.png
use sec/images/SD2/ours/dog-lion/1238636055.png
use sec/images/SD2/ours/dog-lion/201084156.png
use sec/SD3/original/ber/1380151490.png
use sec/SD3/original/ber/1334603401.png
use sec/SD3/ours/ber/1380151490.png
use sec/SD3/ours/ber/1334603401.png
use sec/SD3/original/ber/1157314996.png
use sec/SD3/original/ber/944355760.png
use sec/SD3/ours/ber/1157314996.png
use sec/SD3/ours/ber/944355760.png
use sec/SD3/original/ber/311832740.png
use sec/SD3/original/ber/1643267547.png
use sec/SD3/ours/ber/311832740.png
use sec/SD3/ours/ber/1643267547.png
use sec/SD3/original/bch/786514272.png
use sec/SD3/original/bch/1999286024.png
use sec/SD3/ours/bch/786514272.png
use sec/SD3/ours/bch/1999286024.png
use sec/SD3/original/bch/427291101.png
use sec/SD3/original/bch/709115539.png
use sec/SD3/ours/bch/427291101.png
use sec/SD3/ours/bch/709115539.png
use sec/SD3/original/bch/2113536712.png
use sec/SD3/original/bch/812811592.png
use sec/SD3/ours/bch/2113536712.png
use sec/SD3/ours/bch/812811592.png
use sec/images/npatches/1923433937-1.png
use sec/images/npatches/2088515453-1.png
use sec/images/npatches/2097637880-1.png
use sec/images/npatches/1923433937-16.png
use sec/images/npatches/2088515453-16.png
use sec/images/npatches/2097637880-16.png
use sec/images/npatches/1923433937-mask.png
use sec/images/npatches/2088515453-mask.png
use sec/images/npatches/2097637880-mask.png
use sec/SD3/multimodal-transformer-diagram.png
use sec/selfself/1334603401.png
use sec/selfself/self_attn_map_0.jpg
use sec/selfself/self_attn_map_1.jpg
./sec/SD3/multimodal-transformer-diagram.png
./sec/selfself/self_attn_map_0.jpg
use sec/clip-score/clip_vs_tifa2.png
use sec/clip-score-arg/1349698894-3443-conform.png
use sec/clip-score-arg/1349698894-2984-selfcross.png
use sec/clip-score-arg/1278355521-38-conform.png
use sec/clip-score-arg/1278355521-3262-selfcross.png
use sec/clip-score-arg/1394641986-36-conform.png
use sec/clip-score-arg/1394641986-2956-selfcross.png
./sec/clip-score/clip_vs_tifa2.png
use sec/images/blurry/1393024516.png
use sec/images/blurry/1394641986.png
use sec/images/blurry/1999286024.png
use sec/images/cartoon/1157314996.png
use sec/images/cartoon/427291101.png
use sec/images/cartoon/1735910671.png
use sec/images/noncentric/311832740.png
use sec/images/noncentric/1349698894.png
use sec/images/noncentric/812896939.png
use sec/images/object-object/sd/backpack_gray_clock_green_1278355521.png
use sec/images/object-object/sd/backpack_gray_clock_green_1643267547.png
use sec/images/object-object/initno/backpack_gray_clock_green_1278355521.png
use sec/images/object-object/initno/backpack_gray_clock_green_1643267547.png
use sec/images/object-object/conform/backpack_gray_clock_green_1278355521.png
use sec/images/object-object/conform/backpack_gray_clock_green_1643267547.png
use sec/images/object-object/sd/backpack_gray_clock_green_1289140164.png
use sec/images/object-object/sd/backpack_gray_clock_green_901207220.png
use sec/images/object-object/initno/backpack_gray_clock_green_1289140164.png
use sec/images/object-object/initno/backpack_gray_clock_green_901207220.png
use sec/images/object-object/conform/backpack_gray_clock_green_1289140164.png
use sec/images/object-object/conform/backpack_gray_clock_green_901207220.png
use sec/images/object-object/sd/crown_black_car_red_311832740.png
use sec/images/object-object/sd/crown_black_car_red_772947442.png
use sec/images/object-object/initno/crown_black_car_red_311832740.png
use sec/images/object-object/initno/crown_black_car_red_772947442.png
use sec/images/object-object/conform/crown_black_car_red_311832740.png
use sec/images/object-object/conform/crown_black_car_red_772947442.png
use sec/images/object-object/selfcross/crown_black_car_red_311832740.png
use sec/images/object-object/selfcross/crown_black_car_red_772947442.png
use sec/images/object-object/sd/crown_black_car_red_16301755.png
use sec/images/object-object/sd/crown_black_car_red_786514272.png
use sec/images/object-object/initno/crown_black_car_red_16301755.png
use sec/images/object-object/initno/crown_black_car_red_786514272.png
use sec/images/object-object/conform/crown_black_car_red_16301755.png
use sec/images/object-object/conform/crown_black_car_red_786514272.png
use sec/images/object-object/selfcross/crown_black_car_red_16301755.png
use sec/images/object-object/selfcross/crown_black_car_red_786514272.png
use sec/images/object-object/sd/chair_purple_bowl_orange_91269466.png
use sec/images/object-object/sd/chair_purple_bowl_orange_1574961282.png
use sec/images/object-object/initno/chair_purple_bowl_orange_91269466.png
use sec/images/object-object/initno/chair_purple_bowl_orange_1574961282.png
use sec/images/object-object/conform/chair_purple_bowl_orange_91269466.png
use sec/images/object-object/conform/chair_purple_bowl_orange_1574961282.png
use sec/images/object-object/selfcross/chair_purple_bowl_orange_91269466.png
use sec/images/object-object/sd/chair_purple_bowl_orange_985206584.png
use sec/images/object-object/sd/chair_purple_bowl_orange_1010739829.png
use sec/images/object-object/initno/chair_purple_bowl_orange_985206584.png
use sec/images/object-object/initno/chair_purple_bowl_orange_1010739829.png
use sec/images/object-object/conform/chair_purple_bowl_orange_985206584.png
use sec/images/object-object/conform/chair_purple_bowl_orange_1010739829.png
use sec/images/object-object/selfcross/chair_purple_bowl_orange_985206584.png
use sec/images/object-object/sd/backpack_green_suitcase_brown_472948517.png
use sec/images/object-object/sd/backpack_green_suitcase_brown_1333318808.png
use sec/images/object-object/sd/backpack_green_suitcase_brown_812811592.png
use sec/images/object-object/sd/backpack_green_suitcase_brown_1878408529.png
use sec/images/object-object/sd/glasses_green_bench_black_1349698894.png
use sec/images/object-object/sd/glasses_green_bench_black_1393024516.png
use sec/images/object-object/initno/glasses_green_bench_black_1349698894.png
use sec/images/object-object/initno/glasses_green_bench_black_1393024516.png
use sec/images/object-object/conform/glasses_green_bench_black_1349698894.png
use sec/images/object-object/conform/glasses_green_bench_black_1393024516.png
use sec/images/object-object/sd/glasses_green_bench_black_1562405629.png
use sec/images/object-object/sd/glasses_green_bench_black_1333318808.png
use sec/images/object-object/initno/glasses_green_bench_black_1562405629.png
use sec/images/object-object/initno/glasses_green_bench_black_1333318808.png
use sec/images/object-object/conform/glasses_green_bench_black_1562405629.png
use sec/images/object-object/conform/glasses_green_bench_black_1333318808.png
use sec/images/animal-animal/sd/bear_lion_1157314996.png
use sec/images/animal-animal/sd/bear_lion_1157952081.png
use sec/images/animal-animal/initno/bear_lion_1157314996.png
use sec/images/animal-animal/initno/bear_lion_1157952081.png
use sec/images/animal-animal/conform/bear_lion_1157314996.png
use sec/images/animal-animal/conform/bear_lion_1157952081.png
use sec/images/animal-animal/selfcross/bear_lion_1157314996.png
use sec/images/animal-animal/selfcross/bear_lion_1157952081.png
use sec/images/animal-animal/sd/bear_lion_2111768401.png
use sec/images/animal-animal/sd/bear_lion_274254909.png
use sec/images/animal-animal/initno/bear_lion_2111768401.png
use sec/images/animal-animal/initno/bear_lion_274254909.png
use sec/images/animal-animal/conform/bear_lion_2111768401.png
use sec/images/animal-animal/conform/bear_lion_274254909.png
use sec/images/animal-animal/selfcross/bear_lion_2111768401.png
use sec/images/animal-animal/selfcross/bear_lion_274254909.png
use sec/images/animal-animal/sd/frog_turtle_1334603401.png
use sec/images/animal-animal/sd/frog_turtle_1163080919.png
use sec/images/animal-animal/initno/frog_turtle_1334603401.png
use sec/images/animal-animal/initno/frog_turtle_1163080919.png
use sec/images/animal-animal/conform/frog_turtle_1334603401.png
use sec/images/animal-animal/conform/frog_turtle_1163080919.png
use sec/images/animal-animal/selfcross/frog_turtle_1334603401.png
use sec/images/animal-animal/selfcross/frog_turtle_1163080919.png
use sec/images/animal-animal/sd/frog_turtle_1999286024.png
use sec/images/animal-animal/sd/frog_turtle_824618786.png
use sec/images/animal-animal/initno/frog_turtle_1999286024.png
use sec/images/animal-animal/initno/frog_turtle_824618786.png
use sec/images/animal-animal/conform/frog_turtle_1999286024.png
use sec/images/animal-animal/conform/frog_turtle_824618786.png
use sec/images/animal-animal/selfcross/frog_turtle_1999286024.png
use sec/images/animal-animal/selfcross/frog_turtle_824618786.png
use sec/images/animal-animal/sd/bird_monkey_16301755.png
use sec/images/animal-animal/sd/bird_monkey_686442604.png
use sec/images/animal-animal/initno/bird_monkey_16301755.png
use sec/images/animal-animal/initno/bird_monkey_686442604.png
use sec/images/animal-animal/conform/bird_monkey_16301755.png
use sec/images/animal-animal/conform/bird_monkey_686442604.png
use sec/images/animal-animal/selfcross/bird_monkey_16301755.png
use sec/images/animal-animal/selfcross/bird_monkey_686442604.png
use sec/images/animal-animal/sd/bird_monkey_1010739829.png
use sec/images/animal-animal/sd/bird_monkey_1289140164.png
use sec/images/animal-animal/initno/bird_monkey_1010739829.png
use sec/images/animal-animal/initno/bird_monkey_1289140164.png
use sec/images/animal-animal/conform/bird_monkey_1010739829.png
use sec/images/animal-animal/conform/bird_monkey_1289140164.png
use sec/images/animal-animal/selfcross/bird_monkey_1010739829.png
use sec/images/animal-animal/selfcross/bird_monkey_1289140164.png
use sec/images/animal-animal/sd/cat_rabbit_274254909.png
use sec/images/animal-animal/sd/cat_rabbit_812896939.png
use sec/images/animal-animal/initno/cat_rabbit_274254909.png
use sec/images/animal-animal/initno/cat_rabbit_812896939.png
use sec/images/animal-animal/conform/cat_rabbit_274254909.png
use sec/images/animal-animal/conform/cat_rabbit_812896939.png
use sec/images/animal-animal/selfcross/cat_rabbit_274254909.png
use sec/images/animal-animal/selfcross/cat_rabbit_812896939.png
use sec/images/animal-animal/sd/cat_rabbit_2142450401.png
use sec/images/animal-animal/sd/cat_rabbit_1940122804.png
use sec/images/animal-animal/initno/cat_rabbit_2142450401.png
use sec/images/animal-animal/initno/cat_rabbit_1940122804.png
use sec/images/animal-animal/conform/cat_rabbit_2142450401.png
use sec/images/animal-animal/conform/cat_rabbit_1940122804.png
use sec/images/animal-animal/selfcross/cat_rabbit_2142450401.png
use sec/images/animal-animal/selfcross/cat_rabbit_1940122804.png
use sec/images/animal-animal/sd/horse_rat_264359249.png
use sec/images/animal-animal/sd/horse_rat_289812547.png
use sec/images/animal-animal/initno/horse_rat_264359249.png
use sec/images/animal-animal/initno/horse_rat_289812547.png
use sec/images/animal-animal/conform/horse_rat_264359249.png
use sec/images/animal-animal/conform/horse_rat_289812547.png
use sec/images/animal-animal/selfcross/horse_rat_264359249.png
use sec/images/animal-animal/selfcross/horse_rat_289812547.png
use sec/images/animal-animal/sd/horse_rat_709115539.png
use sec/images/animal-animal/sd/horse_rat_472948517.png
use sec/images/animal-animal/initno/horse_rat_709115539.png
use sec/images/animal-animal/initno/horse_rat_472948517.png
use sec/images/animal-animal/conform/horse_rat_709115539.png
use sec/images/animal-animal/conform/horse_rat_472948517.png
use sec/images/animal-animal/selfcross/horse_rat_709115539.png
use sec/images/animal-animal/selfcross/horse_rat_472948517.png

